Discontinuities of the Integrated Density of States for Laplacians Associated with Penrose and Ammann-Beenker Tilings

Aperiodic substitution tilings provide popular models for quasicrystals, materials exhibiting aperiodic order. We study the graph Laplacian associated with four tilings from the mutual local derivability class of the Penrose tiling, as well as the Ammann--Beenker tiling. In each case we exhibit locally-supported eigenfunctions, which necessarily cause jump discontinuities in the integrated density of states for these models. By bounding the multiplicities of these locally-supported modes, in several cases we provide concrete lower bounds on this jump. These results suggest a host of questions about spectral properties of the Laplacian on aperiodic tilings, which we collect at the end of the paper.

==> questions.txt <==
1.  page 3.  In (1.1) we refer to \nu_n(B); just before (1.2) we refer to \nu_{\Gamma_n}(B).  We should be consistent.  Which do we prefer?

2.  page 4, just before Thm 1.3.  We say "Concretely, we can sharpen the conclusions of Theorem 1.1 in each individual case."  But we don't sharpen those conclusions for Rhombus and Kite-Dart, right?  Maybe we should tone this down?

3.  page 4, Theorem 1.3.  In Section 3, we refer to k_\Gamma as k_\boatstar

4.  page 4, Theorem 1.5.  It seems odd that we use k_\Gamma in Theorem 1.3 and 1.4 (Penrose) but k_\AB in Theorem 1.5.

5.  page 5, two paragraphs before Acknowledgements: I revised these paragraphs significantly.

6.  page 12, Figure 3:  I have added red boundaries to the supertiles in this Level 4 plot.
 
7.  page 14, top:  I have significantly elaborated this paragraph, so as to talk about the boundary modes at 1/phi^2 and phi^2.  (Previously we had not mentioned those modes, aside from their inclusion in Table 4 and Figure 5.

8.  page 16, Proposition 4.3:  Equation (4.5) defined a mode called "\varphi(T)" -- conflicts with the Golden ratio \varphi.  I changed the mode to \psi.

9.  page 16, Equation (4.6):  What is the variable k in the sum supposed to be?

10. pages 17-18.  We hadn't previously referred to Figure 8 or Table 9.  I added some text (mostly top of page 18) to address this.

11.  page 18, Table 9.  Why are we looking at the IDS jump at E=2, since that count is polluted by the boundary eigenvectors.  Shouldn't we instead look at the jump at E=4, which only contains ring modes?

V   Section 6:  We don't introduce the E_symbol notation here.  Do we want it in this section?  I added some narrative, but this section still sticks out a little bit as underdeveloped.

W   Section 7:  I added a bit more to the very brief introduction.  This could perhaps use a little elaboration from a tiling expert.

X   Section 8:  I've done quite a bit of editing to the text before we start enumerating the questions, and surrounding the spectral gap discussion for the triangle tiling.

Y   Section 8 ends very abruptly -- like some material was cut, and maybe some old material did not get cut.  Can one of the main authors of this section clean the very end up?


==> questions2.txt <==
Staring another batch of comments/questions.

1. Section 5.  I have significantly elaborated upon the Rhombus discussion.  There is nothing novel here, just more commentary to better explain the figures (and provide some textual padding to space out the figures).  This could use some proofreading.

2. Table 14:  At some point we decided to go up through Level 10 on these tables, but I found that fairly unsatisfying for the rhombus case.  I've now gone up to level 13, which is about my limit -- 1,590,220 tiles.  (Level 14 is running now, but will probably take ~10 days to run -- and I hope we have this submitted before then!!!!)



